High resolution X-ray spectroscopy of bright O type stars

Archival X-ray spectra of the four prominent single, non-magnetic O stars Zeta Pup, Zeta Ori, Ksi Per and Zeta Oph, obtained in high resolution with Chandra HETGS/MEG have been studied. The resolved X-ray emission line profiles provide information about the shocked, hot gas which emits the X-radiation, and about the bulk of comparably cool stellar wind material which partly absorbs this radiation. In this paper, we synthesize X-ray line profiles with a model of a clumpy stellar wind. We find that the geometrical shape of the wind inhomogeneities is important: better agreement with the observations can be achieved with radially compressed clumps than with spherical clumps. The parameters of the model, i.e. chemical abundances, stellar radius, mass-loss rate and terminal wind velocity, are taken from existing analyses of UV and optical spectra of the programme stars. On this basis, we also calculate the continuum-absorption coefficient of the cool-wind material, using the Potsdam Wolf-Rayet (PoWR) model atmosphere code. The radial location of X-ray emitting gas is restricted from analysing the fir line ratios of helium-like ions. The only remaining free parameter of our model is the typical distance between the clumps; here, we assume that at any point in the wind there is one clump passing by per one dynamical time-scale of the wind. The total emission in a model line is scaled to the observation. There is a good agreement between synthetic and observed line profiles. We conclude that the X-ray emission line profiles in O stars can be explained by hot plasma embedded in a cool wind which is highly clumped in the form of radially compressed shell fragments.

==> ref2.txt <==
From cg@ras.org.uk Thu Jul 20 14:05:28 2006
Date: Wed, 19 Jul 2006 09:54:43 -0400 (EDT)
From: cg@ras.org.uk
To: lida@astro.physik.uni-potsdam.de
Subject: MNRAS: MN-06-0175-MJ.R1

Dear Dr Oskinova

I attach the reviewer's comments on your revised manuscript entitled "High
resolution X-ray spectroscopy of bright O type stars", ref.
MN-06-0175-MJ.R1, which you submitted to Monthly Notices of the Royal
Astronomical Society.

The reviewer has recommended some further, minor revision of your
manuscript before it is reconsidered for publication.

You should submit your further revised version, together with your
response to the reviewer's comments via the Monthly Notices Manuscript
Central site http://mc.manuscriptcentral.com/mnras . Enter your Author
Centre, where you will find your manuscript title listed under
"Manuscripts with Decisions."  Under "Actions," click on "Create a
Revision."  Your manuscript reference will be appended to denote a
revision.

IMPORTANT: do not submit your revised manuscript as a new paper!

You will not be able to make your revisions to the originally submitted
files of the manuscript on Manuscript Central.  Instead, you must delete
the original files and abstract and replace them with your revised files.  
Carefully proof read the resulting PDF and HTML files that are generated.

When submitting your revised manuscript, you will be able to respond to
the comments made by the reviewer in the space provided.  You should also
use this space to document any changes you make to the original
manuscript.  In order to expedite the processing of the revised
manuscript, please be as specific as possible in your response to the
reviewer.

Because we are trying to facilitate timely publication of manuscripts
submitted to MNRAS, your revised manuscript should be uploaded promptly.
If you do not submit your revision within six months, we may consider it
withdrawn and request it be resubmitted as a new submission.

Please note that if your revised version is accepted, due to MN's rapid
publication process, there will be little if any opportunity to make
further changes.  Please be certain that what you submit is what you
intend for final publication!

I look forward to receiving your revised manuscript.

Regards,

Miss Claire Geeson
Monthly Notices of the Royal Astronomical Society



Editor's Comments:

A final phase of minor revision is required.  The revision needed ranges
from fixing to typos to rephrasings that have a bearing on the scientific
sense of what is being said.  If you cannot accept the referee's
recommendations, you will need to explain why not.


Reviewer's Comments:

I have carefully reviewed the paper

High Resolution X-ray Spectroscopy of Bright O-type Stars

by

Oskinova, Feldmeier, and Hamann, and find that the paper, after some
modifications, is acceptable for publication.  While I do not necessarily
agree with all statements, the authors have made a reasonable attempt at
addressing most of the concerns I expressed in the previous report.

Summary: The paper is concerned with understanding X-ray line profiles in
4 O stars. Homogeneous models, with homogenous mass-loss rates, cannot
explain why X-ray profiles are not strongly blue-shifted and asymmetric,
nor why the profiles are fairly independent of wavelength. Previously this
has been interpreted as implying over-estimated mass loss rates and/or a
strongly clumped wind. The principal conclusion of this paper is that
observed X-ray profiles can be explained by radiative transfer in clumped
winds.

Comments.

1. Abstract. Modify first sentence, since it seems to imply the
authors proposed the observations. Perhaps begin with

Archival, 

& change ``Oph were obtained'' to ``Oph, obtained''

and finish with: have been studied.

2. Page2. 3rd paragraph. line 2 
         indeed --> need  
&
        Plenitude ---> A plenitude
&
   The empirical mass loss rates OF W-R STARS are generally ....

3. It might not hurt to mention the study of Dessert and Owocki
   who looked at the effect of clumping on optical line profiles.

4. On page 4 the authors note from the work of Kahn et al that
the N abundance is likely to be considerably enhanced over
C & O. However, in  Fig 5 the R(tau=1) plot shows a prominent
oxygen edge, and not a N edge. While the authors addressed my
previous concern regarding ``adequate opacity'' they did
not address the N issue.

5. In the new paragraph on the same page the authors state
that the "continuum is present at a level which is
in agreement with the inferred plasma temperatures''.
While T can be determined from the shape, the expected
level of emission can only be inferred from knowing both the
optical depth of the wind and the emission measure. If this were
the case they wouldn't have to arbitrarily scale their profiles.

6, Page 6, Sect 5

    presented up-to-date ---> presented an up-to-date

7. Last paragraph of Sect 8.1

   is extensively ---> is being extensively

8. The Fullerton et al values of Mdot are thought to
   be lower estimates since there is an ionization correction
   which will be sub-type dependent. It is just that for some O stars
   this correction factor should be of order unity, implying that
   statistically the mass-loss rates are generally overestimated.

9. Page 13, Sect. 8.4. 3rd paragraph. The sentence beginning
  
   Therefore, the case of a wind which consists of...
  
   is much too strong.  If it were true, life would be easy.
   It needs to be reworded.

10. Page 14, Sect 9. 

      but only in the case when anisotropic opacity

   The opacity is not anisotropic --- effective opacity  might
   be better.

The authors should double check the added sections for typos.
I found several, and I am notoriously poor at finding typos.

